Cosmic-rays, gas, and dust in nearby anti-centre clouds : III -- Dust extinction, emission, and grain properties

We have explored the capabilities of dust extinction and $\gamma$ rays to probe the properties of the interstellar medium in the nearby anti-centre region. We have jointly modelled the $\gamma$-ray intensity and the stellar reddening, E(B-V) as a combination of H$_{\rm I}$-bright, CO-bright, and ionised gas components. The complementary information from dust reddening and $\gamma$ rays is used to reveal the dark gas not seen, or poorly traced, by H$_{\rm I}$, free-free, and $^{12}$CO emissions. We compare the total gas column densities, $N_{\rm{H}}$, derived from the $\gamma$ rays and stellar reddening with those inferred from a similar analysis (Remy et al. 2017) of $\gamma$ rays and of the optical depth of the thermal dust emission, $\tau_{353}$, at 353 GHz. We can therefore compare environmental variations in specific dust reddening, E(B-V)/$N_{\rm H}$, and in dust emission opacity (dust optical depth per gas nucleon), $\tau_{353}/N_{\rm{H}}$. Over the whole anti-centre region, we find an average E(B-V)/$N_{\rm H}$ ratio of $(2.02\pm0.48)\times$ $10^{-22}$~mag~cm$^2$, with maximum local variations of about $\pm30\%$ at variance with the two to six fold coincident increase seen in emission opacity as the gas column density increases. In the diffuse medium, the small variations in specific reddening, E(B-V)/$N_{\rm H}$ implies a rather uniform dust-to-gas mass ratio in the diffuse parts of the anti-centre clouds. The small amplitude of the E(B-V)/$N_{\rm H}$ variations with increasing $N_{\rm{H}}$ column density confirms that the large opacity $\tau_{353}/N_{\rm{H}}$ rise seen toward dense CO clouds is primarily due to changes in dust emissivity. The environmental changes are qualitatively compatible with model predictions based on mantle accretion on the grains and the formation of grain aggregates.

==> AvNH.txt <==
\renewcommand{\arraystretch}{1.5}
\setlength{\tabcolsep}{0.19cm}
\begin{table}
\caption{Average $E(B-V)/N_{\rm H}$ ratios, in 10$^{-22}$ mag cm$^2$, and dust opacities, \opa in 10$^{-27}$ cm$^2$, in the \hi and CO-bright gas phases of the different cloud complexes (mask0).}
\centering
\begin{tabular}{l|c|c|c|c}
 Cloud &  $\overline{\left[\frac{E({\rm B}-{\rm V})}{N_{\rm H}}\right]}_{\rm HI}$ &  $\overline{\left[\frac{E({\rm B}-{\rm V})}{N_{\rm H}}\right]}_{\rm CO}$ & \opavghi  & \opavgco  \\ \hline 
$\rm{Cet}$ & 1.61$\pm$0.01 & 2.32$\pm$0.34 & 10.3$\pm$0.1 & 17.9$\pm$4.1  \\ 
$\rm{TauS}$ & 1.96$\pm$0.01 & 2.47$\pm$0.12 & 13.7$\pm$0.1 & 18.3$\pm$1.5 \\ 
$\rm{TauN}$ & 1.70$\pm$0.01 & 2.74$\pm$0.10 & 11.0$\pm$0.1 & 18.8$\pm$1.0 \\ 
$\rm{TauM}$ & 1.89$\pm$0.03 & 2.62$\pm$0.07 & 14.2$\pm$0.1 & 27.0$\pm$1.0  \\ 
$\rm{Cal}$ & 2.11$\pm$0.01 & 2.38$\pm$0.21 & 13.7$\pm$0.2 & 17.7$\pm$1.0  \\ 
$\rm{Per}$ & 2.55$\pm$0.10 & 2.18$\pm$0.24 & 16.5$\pm$0.5 & 34.4$\pm$5.1  \\ 

\end{tabular}
\vspace{0.5cm}
\label{tab:dustNH}
\normalsize
\end{table}

%The \ebvnh ratios deduced via the dust opacity using the average scale factor significantly differ from direct measurements (first column) in the brighter molecular clouds (Main Taurus, Perseus, California) because the grain opacity steeply increases inside molecular clouds

==> ResFit.txt <==
\renewcommand{\arraystretch}{1.7}
\setlength{\tabcolsep}{0.27cm}
\begin{table*}
\caption{Best-fit coefficients of the $\gamma$-ray model in each energy band and of the dust model. }
\centering
\begin{tabular}{l|r r r r r|| l | r}
\hline \hline
$\gamma$-ray & \multicolumn{5}{c||}{Energy band [MeV]}& \multicolumn{2}{c}{$E$(B$-$V)}\\
model & $10^{2.6}-10^{2.8}$& $10^{2.8}-10^{3.2}$&$10^{3.2}-10^{3.6}$&$10^{3.6}-10^5$&$10^{2.6}-10^5$ & \multicolumn{2}{c}{model}  \\
\hline
$q_{\rm{HI \; Cet}}   $ & 1.17$\pm$0.06 & 1.10$\pm$0.05 & 1.11$\pm$0.05 & 1.02$\pm$0.12 & 1.08$\pm$0.03&$y_{\rm{HI \; Cet}}^{\rm a}$ & 1.61$\pm$0.01 \\ 
$q_{\rm{HI \; TauS}}   $ & 1.22$\pm$0.02 & 1.23$\pm$0.02 & 1.17$\pm$0.02 & 1.16$\pm$0.04 & 1.20$\pm$0.01&$y_{\rm{HI \; TauS}}^{\rm a}$ & 1.96$\pm$0.01 \\ 
$q_{\rm{HI \; TauN}}   $ & 1.10$\pm$0.02 & 1.04$\pm$0.02 & 1.06$\pm$0.02 & 1.13$\pm$0.05 & 1.05$\pm$0.01&$y_{\rm{HI \; TauN}}^{\rm a}$ & 1.70$\pm$0.01 \\ 
$q_{\rm{HI \; TauM}}   $ & 1.26$\pm$0.02 & 1.23$\pm$0.02 & 1.19$\pm$0.02 & 1.23$\pm$0.04 & 1.23$\pm$0.01&$y_{\rm{HI \; TauM}}^{\rm a}$ & 1.89$\pm$0.03 \\ 
$q_{\rm{HI \; Cal}}   $ & 1.19$\pm$0.05 & 1.18$\pm$0.03 & 1.08$\pm$0.04 & 1.15$\pm$0.08 & 1.16$\pm$0.02&$y_{\rm{HI \; Cal}}^{\rm a}$ & 2.11$\pm$0.01 \\ 
$q_{\rm{HI \; Per}}   $ & 1.58$\pm$0.14 & 1.32$\pm$0.09 & 1.39$\pm$0.11 & 1.08$\pm$0.20 & 1.34$\pm$0.06&$y_{\rm{HI \; Per}}^{\rm a}$ & 2.55$\pm$0.10 \\ 
$q_{\rm{HI \; Gal}}   $ & 0.57$\pm$0.02 & 0.60$\pm$0.02 & 0.57$\pm$0.02 & 0.65$\pm$0.04 & 0.57$\pm$0.01&$y_{\rm{HI \; Gal}}^{\rm a}$ & 0.68$\pm$0.06 \\ 
$q_{\rm{CO \; Cet}}$ & 1.32$\pm$0.71 & 2.51$\pm$0.47 & 2.43$\pm$0.51 & 0.00$\pm$0.89 & 2.16$\pm$0.30&$y_{\rm{CO \; Cet}}^{\rm b}$ & 4.64$\pm$0.03 \\ 
$q_{\rm{CO \; TauS}}$ & 1.91$\pm$0.20 & 2.10$\pm$0.15 & 2.08$\pm$0.16 & 1.68$\pm$0.30 & 2.01$\pm$0.09&$y_{\rm{CO \; TauS}}^{\rm b}$ & 4.14$\pm$0.02 \\ 
$q_{\rm{CO \; TauN}}      $ & 1.62$\pm$0.10 & 1.62$\pm$0.07 & 1.59$\pm$0.08 & 1.67$\pm$0.16 & 1.63$\pm$0.05&$y_{\rm{CO \; TauN}}^{\rm b}$ & 4.16$\pm$0.03 \\ 
$q_{\rm{CO \; TauM}}   $ & 1.81$\pm$0.05 & 1.72$\pm$0.04 & 1.64$\pm$0.05 & 1.69$\pm$0.09 & 1.68$\pm$0.03&$y_{\rm{CO \; TauM}}^{\rm b}$ & 3.67$\pm$0.03 \\ 
$q_{\rm{CO \; Cal}}   $ & 2.00$\pm$0.10 & 1.92$\pm$0.07 & 1.81$\pm$0.08 & 1.81$\pm$0.16 & 1.85$\pm$0.05&$y_{\rm{CO \; Cal}}^{\rm b}$ & 3.92$\pm$0.23 \\ 
$q_{\rm{CO \; Per}}   $ & 1.48$\pm$0.12 & 1.63$\pm$0.08 & 1.70$\pm$0.09 & 1.97$\pm$0.17 & 1.64$\pm$0.05&$y_{\rm{CO \; Per}}^{\rm b}$ & 2.52$\pm$0.14 \\ 
$q_{\rm{CO \; Gal}}$ & 1.98$\pm$0.59 & 1.49$\pm$0.39 & 2.09$\pm$0.42 & 1.61$\pm$0.74 & 1.58$\pm$0.25&$y_{\rm{CO \; Gal}}^{\rm b}$ & 7.44$\pm$0.02 \\ 
$q_{\rm{ff} }     $ & 2.34$\pm$0.69 & 3.14$\pm$0.51 & 1.58$\pm$0.55 & 3.27$\pm$1.17 & 2.56$\pm$0.32&$y_{\rm{ff} }^{\rm c}     $ & 2.09$\pm$0.01 \\ 
$q_{\rm{COsat}}   $ & 55.27$\pm$3.40 & 60.38$\pm$2.42 & 56.62$\pm$2.66 & 61.48$\pm$4.72 & 59.67$\pm$1.53&$y_{\rm{COsat}}^{\rm a}   $ & 2.92$\pm$0.01 \\ 
$q_{\rm{DNM}}      $ & 45.82$\pm$1.46 & 44.53$\pm$1.06 & 43.23$\pm$1.19 & 46.84$\pm$2.38 & 45.03$\pm$0.67&$y_{\rm{DNM}}^{\rm a}$ & 2.77$\pm$0.01 \\ 
$q_{\rm{ic}}      $ & 2.88$\pm$0.77 & 4.54$\pm$0.64 & 3.88$\pm$0.65 & 2.48$\pm$0.84 & 4.20$\pm$0.36&$y_{\rm{iso}}^{\rm d}$ & -2.61$\pm$0.01 \\ 
$q_{\rm{iso}}      $ & 1.39$\pm$0.25 & 1.12$\pm$0.28 & 0.70$\pm$0.28 & 1.70$\pm$0.27 & 1.07$\pm$0.14 \\ 
  

\hline \hline
\end{tabular}
\vspace{0.3cm}
\tablefoot{The q coefficients are expressed in $10^{20}$ cm$^{-2}$ (K km s$^{-1}$) for the CO; 3.8 10$^{15}$ cm$^{-2}$Jy$^{-1}$sr for the free-free; $10^{20}$ cm$^{-2}$ mag.$^{-1}$ for the DNM and CO$_{Sat}$; other q coefficients are simple normalization factors. \\
The y coefficients are expressed as follows: $^{{\rm a}}$ in $10^{-22}$ cm$^{2}$;
$^{{\rm b}}$ in $10^{-2}$ mag. K$^{-1}$km$^{-1}$s;
$^{{\rm c}}$ in 3.8 $10^{-7}$ mag. Jy$^{-1}$sr;
$^{{\rm d}}$ in $10^{-2}$ mag. \\
The uncertainties reported are statistical only; the systematic uncertainties are ~5\% (based on the effective area uncertainties)\footnote{\url{https://fermi.gsfc.nasa.gov/ssc/data/analysis/LAT_caveats.html}}. }

 \label{tab:fitscoef}
 %\end{threeparttable}
 \end{table*}

==> XCO_IG.txt <==
\renewcommand{\arraystretch}{1.5}
\setlength{\tabcolsep}{0.16cm}
\begin{table*}%[!h]
\caption{ $X_{\rm{CO}}$ factors in $10^{20}$ cm$^{-2}$K$^{-1}$km$^{-1}$s for the dust and $\gamma$-ray fits.}
\centering
\begin{tabular}{l|c|c|c|c|c|c}
 Model& Cetus & South Taurus & North  Taurus & Main Taurus & California & Perseus \\ \hline \hline
$\tau_{353}$ mask0 & 1.58$\pm$0.03 & 1.44$\pm$0.02 & 1.55$\pm$0.01 & 1.24$\pm$0.01 & 1.11$\pm$0.01 & 1.03$\pm$0.01\\ 
$\tau_{353}$ mask2 &    & 0.90$\pm$0.01 & 1.00$\pm$0.01 & 1.26$\pm$0.01 & 1.24$\pm$0.01 & 0.45$\pm$0.01\\ \hline 
$\gamma+\tau_{353}$ mask0 & 1.01$\pm$0.15 & 1.04$\pm$0.04 & 0.90$\pm$0.02 & 0.67$\pm$0.01 & 0.87$\pm$0.03 & 0.44$\pm$0.03\\ 
$\gamma+\tau_{353}$ mask2 &     & 0.79$\pm$0.05 & 0.73$\pm$0.02 & 0.70$\pm$0.01 & 0.92$\pm$0.03 & 0.27$\pm$0.03\\ \hline \hline 
$E$(B$-$V) mask0 & 1.44$\pm$0.03 & 1.06$\pm$0.01 & 1.22$\pm$0.01 & 0.97$\pm$0.01 & 0.93$\pm$0.01 & 0.49$\pm$0.01 \\ 
$E$(B$-$V) mask1 &    & 0.74$\pm$0.01 & 0.83$\pm$0.01 & 0.94$\pm$0.01 & 0.91$\pm$0.01 & 0.45$\pm$0.01 \\ 
$E$(B$-$V) mask2 &    & 0.78$\pm$0.01 & 0.87$\pm$0.01 & 0.93$\pm$0.01 & 0.96$\pm$0.01 & 0.40$\pm$0.01 \\ \hline
$\gamma$+$E$(B$-$V) mask0 & 1.00$\pm$0.14 & 0.84$\pm$0.04 & 0.76$\pm$0.02 & 0.70$\pm$0.01 & 0.82$\pm$0.03 & 0.58$\pm$0.03 \\  
$\gamma$+$E$(B$-$V) mask1 &     & 0.63$\pm$0.04 & 0.56$\pm$0.02 & 0.70$\pm$0.01 & 0.81$\pm$0.03 & 0.58$\pm$0.03 \\ 
$\gamma$+$E$(B$-$V) mask2 &     & 0.66$\pm$0.04 & 0.59$\pm$0.02 & 0.70$\pm$0.01 & 0.86$\pm$0.03 & 0.46$\pm$0.03 \\ 

\end{tabular}
\label{tab:XCOfactors}
\end{table*}
